Computing leaky modes of optical fibers using a FEAST algorithm for polynomial eigenproblems

An efficient contour integral technique to approximate a cluster of nonlinear eigenvalues of a polynomial eigenproblem, circumventing certain large inversions from a linearization, is presented. It is applied to the nonlinear eigenproblem that arises from a frequency-dependent perfectly matched layer. This approach is shown to result in an accurate method for computing leaky modes of optical fibers. Extensive computations on an antiresonant fiber with a complex transverse microstructure are reported. This structure is found to present substantial computational difficulties: Even when employing over one million degrees of freedom, the fiber model appears to remain in a preasymptotic regime where computed confinement loss values are likely to be off by orders of magnitude. Other difficulties in computing mode losses, together with practical techniques to overcome them, are detailed.

==> py/stepindexews.dat <==
x                     y                     label
8566927.47748206      0			    g
8561636.866604807     0			    g
8564823.696137697     0			    g
8562235.548662277     0			    g

8550972.49352094  5347.24223594            l0
8531280.45716445  11135.52043093           l0
8504014.47232996  17585.42381389           l0

8558319.71526637  2392.51359413 	   l1
8542445.36359659  8052.58748582		   l1
8518971.9110389	  14211.74939379           l1

8561384.52440338  236.15789334             l2
8505532.35292016  17337.88359689           l2
8552466.1504492   4734.07147447		   l2
8532795.7912677  10793.00667804		   l2

8559596.69914123   271.44330587            l3
8545561.16137417   7093.25476739           l3
8522054.21688928  13618.20382951           l3


